Disentangling propagation effects from Fast Radio Burst spectra: An analysis on simulated data

We present a methodology to decouple propagation effects, specifically scattering and dispersion, from the intrinsic spectro-temporal properties of repeating Fast Radio Bursts. Utilizing the Triggered Relativistic Dynamical Model, and assuming superradiance as the emission mechanism, we generate simulated sub-bursts and inject controlled levels of scattering and residual dispersion. For each burst, we measure the sub-burst slope, defined as the trajectory of the centroids in the dynamic spectrum, and the characteristic duration of the burst profile. We then fit a modified sub-burst slope law to the resulting slope-duration measurements to recover the scattering timescale, residual dispersion measure, and other model parameters. Under the thin-screen approximation, the scattering timescale at $1~\mathrm{GHz}$ is precisely recovered, typically to within $\sim 1-2\%$ of the true value. In contrast, the residual dispersion is recovered with comparatively lower precision, with median absolute errors of $\sim 0.3-0.6\ \mathrm{pc \, cm^{-3}}$, reflecting its weaker constraint and degeneracy with an intrinsic parameter. Despite this, the modified sub-burst slope law successfully reproduces the spectro-temporal evolution and accurately constrains the scattering properties even for diverse intrinsic burst populations. These results demonstrate that our framework yields a tractable method for separating propagation-induced distortions from intrinsic emission characteristics to a meaningful degree, enabling more reliable inference of the physical properties of FRB sources.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



